Deep Polynomial Neural Networks

Deep Convolutional Neural Networks (DCNNs) are currently the method of choice both for generative, as well as for discriminative learning in computer vision and machine learning. The success of DCNNs can be attributed to the careful selection of their building blocks (e.g., residual blocks, rectifiers, sophisticated normalization schemes, to mention but a few). In this paper, we propose $\Pi$-Nets, a new class of function approximators based on polynomial expansions. $\Pi$-Nets are polynomial neural networks, i.e., the output is a high-order polynomial of the input. The unknown parameters, which are naturally represented by high-order tensors, are estimated through a collective tensor factorization with factors sharing. We introduce three tensor decompositions that significantly reduce the number of parameters and show how they can be efficiently implemented by hierarchical neural networks. We empirically demonstrate that $\Pi$-Nets are very expressive and they even produce good results without the use of non-linear activation functions in a large battery of tasks and signals, i.e., images, graphs, and audio. When used in conjunction with activation functions, $\Pi$-Nets produce state-of-the-art results in three challenging tasks, i.e. image generation, face verification and 3D mesh representation learning. The source code is available at \url{https://github.com/grigorisg9gr/polynomial_nets}.

==> explog.txt <==
# resnet50
infer time 23.33945299999999
[lfw]XNorm: 22.279354
[lfw]Accuracy: 0.00000+-0.00000
[lfw]Accuracy-Flip: 0.99733+-0.00309
Max of [lfw] is 0.99733
testing verification..
(14000, 512)
infer time 26.27214800000003
[cfp_ff]XNorm: 21.144559
[cfp_ff]Accuracy: 0.00000+-0.00000
[cfp_ff]Accuracy-Flip: 0.99886+-0.00178
Max of [cfp_ff] is 0.99886
testing verification..
(14000, 512)
infer time 26.315203
[cfp_fp]XNorm: 21.787939
[cfp_fp]Accuracy: 0.00000+-0.00000
[cfp_fp]Accuracy-Flip: 0.98800+-0.00249
Max of [cfp_fp] is 0.98800
testing verification..
(12000, 512)
infer time 22.593338000000006
[agedb_30]XNorm: 22.625338
[agedb_30]Accuracy: 0.00000+-0.00000
[agedb_30]Accuracy-Flip: 0.98233+-0.00655
Max of [agedb_30] is 0.98233

infer time 23.30969199999998
[calfw]XNorm: 21.507519
[calfw]Accuracy: 0.00000+-0.00000
[calfw]Accuracy-Flip: 0.95917+-0.01209
Max of [calfw] is 0.95917
testing verification..
(12000, 512)
infer time 22.48210800000002
[cplfw]XNorm: 22.520141
[cplfw]Accuracy: 0.00000+-0.00000
[cplfw]Accuracy-Flip: 0.92433+-0.01245
Max of [cplfw] is 0.92433

(12000, 512)
infer time 23.317079999999986
[Caucasian_test]XNorm: 22.615709
[Caucasian_test]Accuracy: 0.00000+-0.00000
[Caucasian_test]Accuracy-Flip: 0.99333+-0.00307
Max of [Caucasian_test] is 0.99333
testing verification..
(12000, 512)
infer time 22.453984000000013
[Indian_test]XNorm: 22.551754
[Indian_test]Accuracy: 0.00000+-0.00000
[Indian_test]Accuracy-Flip: 0.98567+-0.00507
Max of [Indian_test] is 0.98567
testing verification..
(12000, 512)
infer time 22.47976999999998
[Asian_test]XNorm: 22.736956
[Asian_test]Accuracy: 0.00000+-0.00000
[Asian_test]Accuracy-Flip: 0.98333+-0.00435
Max of [Asian_test] is 0.98333
testing verification..
(12000, 512)
infer time 22.49144200000002
[African_test]XNorm: 22.433481
[African_test]Accuracy: 0.00000+-0.00000
[African_test]Accuracy-Flip: 0.98650+-0.00329
Max of [African_test] is 0.98650


#polynet50
infer time 28.250610000000012
[lfw]XNorm: 21.772987
[lfw]Accuracy: 0.00000+-0.00000
[lfw]Accuracy-Flip: 0.99833+-0.00211
Max of [lfw] is 0.99833
testing verification..
(14000, 512)
infer time 31.800921999999986
[cfp_ff]XNorm: 20.402790
[cfp_ff]Accuracy: 0.00000+-0.00000
[cfp_ff]Accuracy-Flip: 0.99871+-0.00135
Max of [cfp_ff] is 0.99871
testing verification..
(14000, 512)
infer time 31.88502500000001
[cfp_fp]XNorm: 22.570929
[cfp_fp]Accuracy: 0.00000+-0.00000
[cfp_fp]Accuracy-Flip: 0.98900+-0.00338
Max of [cfp_fp] is 0.98900
testing verification..
(12000, 512)
infer time 27.33236699999999
[agedb_30]XNorm: 22.987361
[agedb_30]Accuracy: 0.00000+-0.00000
[agedb_30]Accuracy-Flip: 0.98467+-0.00623
Max of [agedb_30] is 0.98467

infer time 28.30275400000001
[calfw]XNorm: 20.730616
[calfw]Accuracy: 0.00000+-0.00000
[calfw]Accuracy-Flip: 0.96233+-0.01114
Max of [calfw] is 0.96233
testing verification..
(12000, 512)
infer time 27.26548000000001
[cplfw]XNorm: 23.565717
[cplfw]Accuracy: 0.00000+-0.00000
[cplfw]Accuracy-Flip: 0.93317+-0.01343
Max of [cplfw] is 0.93317

(12000, 512)
infer time 28.092854000000006
[Caucasian_test]XNorm: 22.580602
[Caucasian_test]Accuracy: 0.00000+-0.00000
[Caucasian_test]Accuracy-Flip: 0.99700+-0.00100
Max of [Caucasian_test] is 0.99700
testing verification..
(12000, 512)
infer time 27.198734000000016
[Indian_test]XNorm: 22.130246
[Indian_test]Accuracy: 0.00000+-0.00000
[Indian_test]Accuracy-Flip: 0.99300+-0.00296
Max of [Indian_test] is 0.99300
testing verification..
(12000, 512)
infer time 27.262078000000006
[Asian_test]XNorm: 22.966776
[Asian_test]Accuracy: 0.00000+-0.00000
[Asian_test]Accuracy-Flip: 0.98950+-0.00350
Max of [Asian_test] is 0.98950
testing verification..
(12000, 512)
infer time 27.29640599999997
[African_test]XNorm: 22.626396
[African_test]Accuracy: 0.00000+-0.00000
[African_test]Accuracy-Flip: 0.99417+-0.00227
Max of [African_test] is 0.99417
